A Novel Gradient Methodology with Economical Objective Function Evaluations for Data Science Applications

Gradient methods are experiencing a growth in methodological and theoretical developments owing to the challenges posed by optimization problems arising in data science. However, such gradient methods face diverging optimality gaps or exploding objective evaluations when applied to optimization problems with realistic properties for data science applications. In this work, we address this gap by developing a generic methodology that economically uses objective function evaluations in a problem-driven manner to prevent optimality gap divergence and avoid explosions in objective evaluations. Our methodology allows for a variety of step size routines and search direction strategies. Furthermore, we develop a particular, novel step size selection methodology that is well-suited to our framework. We show that our specific procedure is highly competitive with standard optimization methods on CUTEst test problems. We then show our specific procedure is highly favorable relative to standard optimization methods on a particularly tough data science problem: learning the parameters in a generalized estimating equation model. Thus, we provide a novel gradient methodology that is better suited to optimization problems from this important class of data science applications.

==> data/cutest/all_cpu_lost.csv <==
problem name,GD Triggers,armijo,wolfe,Adaptive Cubic Regularization,Cubic Regularized Newton,Dynamic Method: Curtis and Robinson
TRIDIA,0.00386404991149902,0.00899600982666015,0.00888919830322265,0.10293698310852052,0.09738492965698242,0.0182647705078125
NONCVXU2,0.00473332405090332,0.00501799583435058,0.00617599487304687,0.3968632221221924,0.4402649402618408,0.03035211563110351
DIXON3DQ,0.01092720031738281,0.01294803619384765,0.01435065269470214,0.3499882221221924,0.3388681411743164,0.01870512962341308
MODBEALE,0.00256204605102539,0.01217174530029296,0.0095982551574707,0.10303282737731934,0.16681599617004397,0.01182889938354492
NONDIA,0.0042271614074707,0.00765180587768554,0.00698685646057128,0.32573890686035156,0.34922218322753906,0.01008987426757812
ARWHEAD,0.00166797637939453,0.00548791885375976,0.00705218315124511,0.47243690490722656,0.4517819881439209,0.05558013916015625
TQUARTIC,0.00239419937133789,0.00989913940429687,0.00927591323852539,0.09528398513793944,0.18529725074768064,0.00545001029968261
DIXMAANP,0.00720477104187011,0.02004218101501465,0.01414918899536132,0.6772041320800781,1.782827854156494,0.03135013580322265
ARGTRIGLS,0.00463581085205078,0.01021099090576171,0.00992774963378906,0.3121829032897949,0.7119181156158447,0.02686500549316406
INDEFM,0.08834195137023926,0.1152799129486084,,3.230025053024292,6.610965967178345,0.1488509178161621
SROSENBR,0.0107278823852539,0.18735694885253903,0.13555693626403809,0.13559317588806152,0.15933799743652344,0.01785588264465332
SPMSRTLS,0.00648784637451171,0.00908088684082031,0.00776410102844238,0.4802727699279785,1.2381460666656494,0.07431817054748535
CHNROSNB,0.0356600284576416,0.1820991039276123,0.10472512245178224,0.6910901069641113,1.1638460159301758,0.8570749759674072
FMINSRF2,0.01072192192077636,0.01698708534240722,0.01108002662658691,0.7047960758209229,1.9156811237335205,0.0865468978881836
HILBERTA,0.0014510154724121,0.00159978866577148,0.00176286697387695,0.04845905303955078,0.07924008369445801,
SINQUAD,0.00217771530151367,0.00422000885009765,0.00438594818115234,0.1482241153717041,0.38109803199768066,0.01126670837402343
SPARSINE,0.00475192070007324,0.00866913795471191,0.0091707706451416,0.5402779579162598,0.86252593994140625,0.06030797958374023
SCHMVETT,0.00210928916931152,0.00347900390625,0.00324702262878417,0.02732491493225097,0.024644136428833,0.01075005531311035
CHAINWOO,0.10245776176452635,0.14835786819458008,,0.581798791885376,0.8869822025299072,0.13998818397521973
FLETCHCR,0.07124924659729004,0.3428161144256592,0.1992170810699463,0.6265490055084229,1.0655748844146729,0.18765783309936523
BRYBND,0.02373623847961425,0.2045648097991943,0.17120099067687988,0.63187408447265625,1.0423378944396973,0.6962649822235107
CRAGGLVY,0.00949907302856445,0.03466963768005371,0.02672219276428222,0.6171839237213135,1.5033669471740725,0.03500914573669433
LUKSAN15LS,0.01270079612731933,0.02469778060913086,0.02666091918945312,6.217181921005249,20.038875818252563,0.4145650863647461
WOODS,0.09620189666748048,0.14645719528198242,0.10079693794250488,0.649911642074585,0.8950281143188477,0.12442493438720705
MSQRTALS,0.01819896697998047,0.04726791381835937,0.03460216522216797,0.26380300521850586,0.6531782150268555,0.04004406929016113
BROYDNBDLS,0.02334380149841308,0.20826292037963867,0.17790722846984863,0.6256840229034424,1.039093017578125,0.694094181060791
LIARWHD,0.00348401069641113,0.01553726196289062,0.01421332359313964,0.4830150604248047,0.4432771205902099,0.07290172576904297
DQDRTIC,0.00783514976501464,0.02755212783813476,0.0218660831451416,0.1060030460357666,0.10286211967468262,0.00827312469482421
FLETCBV2,0.00218415260314941,0.00350284576416015,0.00323295593261718,0.20531201362609863,0.07719898223876953,0.01741790771484375
NCB20B,0.00236105918884277,0.00361800193786621,0.00369787216186523,0.21025729179382324,0.492048978805542,0.00584983825683593
EIGENBLS,0.00573015213012695,0.0129101276397705,0.01292705535888671,0.14890599250793457,0.6374237537384033,0.1132056713104248
LUKSAN16LS,0.00501489639282226,0.00625324249267578,0.0078890323638916,3.567218065261841,4.09460711479187,0.44014906883239746
FREUROTH,0.02583193778991699,0.11510705947875977,0.07692694664001465,0.0932459831237793,0.5147380828857422,
DIXMAANI,0.00565409660339355,0.01485896110534668,0.01105284690856933,0.49685001373291016,2.2614290714263916,0.03746509552001953
PENALTY2,0.00129413604736328,0.00133299827575683,0.00167298316955566,0.05545377731323242,0.0572512149810791,0.01015710830688476
GENROSE,0.02843904495239257,0.07606697082519531,0.05751276016235351,0.4481611251831054,1.3836629390716553,0.19568705558776855
BOX,0.00166106224060058,0.00184535980224609,0.0021669864654541,0.03756189346313476,0.02610087394714355,0.00472593307495117
DIXMAANJ,0.00586700439453125,0.01374292373657226,0.01005005836486816,0.6859371662139893,2.2516589164733887,0.03454804420471191
DIXMAANK,0.00635504722595214,0.01855897903442382,0.0266423225402832,1.0473530292510986,2.876396894454956,0.04788494110107422
MSQRTBLS,0.002288818359375,0.00252318382263183,0.00307512283325195,0.145982027053833,0.2807459831237793,0.00927591323852539
MANCINO,0.00183510780334472,0.0022132396697998,0.00204396247863769,0.0521547794342041,0.21660280227661133,0.0032210350036621
EIGENALS,0.00276613235473632,0.00860404968261718,0.00737905502319335,0.10756921768188477,0.2165079116821289,0.08155298233032227
DIXMAANO,0.00628209114074707,0.01483392715454101,0.00918316841125488,0.5393471717834473,1.825033903121948,0.02831220626831054
DIXMAANN,0.00553798675537109,0.01617789268493652,0.01302766799926757,0.36827802658081055,0.7849411964416504,0.02087211608886718
CHNRSNBM,0.06641888618469238,0.24715089797973633,0.19245004653930664,0.5798227787017822,1.0929319858551023,0.671051025390625
MOREBV,0.00919294357299804,0.05131173133850098,0.04474282264709473,0.06683063507080078,0.10129213333129884,0.02915096282958984
DIXMAANL,0.00699019432067871,0.01029396057128906,0.00878787040710449,1.1270389556884766,2.3189070224761963,0.03613090515136719
EIGENCLS,0.01347708702087402,0.04168820381164551,0.0303192138671875,1.059791088104248,1.7983291149139404,0.4015159606933594
DIXMAANM,0.00623106956481933,0.01549315452575683,0.00999808311462402,0.3786318302154541,1.6364331245422363,0.04051518440246582
SENSORS,,,0.0016341209411621,0.03962278366088867,0.5398900508880615,0.00253987312316894
DIXMAANA,,,,0.1853628158569336,0.23777365684509277,0.00573468208312988
BROYDN7D,,,,0.4065282344818115,0.9507970809936525,0.02993583679199218
QUARTC,,,,0.9759650230407716,1.4981398582458496,0.00983595848083496
DIXMAANC,,,,0.437067985534668,0.5585460662841797,0.00839400291442871
DIXMAANB,,,,0.3064920902252197,0.7702021598815918,0.007523775100708
BROYDN3DLS,,,,0.12890005111694336,0.13663411140441897,0.01016807556152343
DIXMAANF,,,,0.6587090492248535,0.7156341075897217,0.02202224731445312
DIXMAANG,,,,0.7330842018127441,1.414952039718628,0.01790404319763183
DIXMAANE,,,,0.536949872970581,0.49306488037109375,0.00885891914367675
DIXMAAND,,,,0.8819589614868164,1.0867111682891846,0.01293087005615234
FMINSURF,,,,0.5689740180969238,0.7038819789886475,0.01449084281921386
VARDIM,,,,0.06578898429870605,0.06974673271179199,0.00609612464904785
POWER,,,,0.29854679107666016,0.3676629066467285,0.00894999504089355
HILBERTB,,,,0.03602290153503418,0.03845381736755371,0.00177502632141113
TOINTGSS,,,,0.6114270687103271,0.4375040531158447,0.02132201194763183
EDENSCH,,,,0.936722993850708,0.9904501438140868,0.05481600761413574
INTEQNELS,,,,0.0404207706451416,0.02783203125,0.00152587890625
ENGVAL1,,,,0.03984689712524414,0.04557585716247558,0.00366377830505371
DQRTIC,,,,0.3704838752746582,0.5254471302032471,0.00620603561401367
ARGLINA,,,,0.03079175949096679,0.08002209663391113,0.00262022018432617
DIXMAANH,,,,0.900465726852417,1.2280220985412598,0.03240108489990234
NONCVXUN,,,,0.493732213973999,1.333130121231079,0.0127260684967041
VAREIGVL,,,,0.18016886711120603,23.72841501235962,0.0086982250213623
SPARSQUR,,,,0.2046811580657959,1.4065890312194824,0.00745391845703125


==> data/cutest/all_cpu_won.csv <==
problem name,GD Triggers,armijo,wolfe,Adaptive Cubic Regularization,Cubic Regularized Newton,Dynamic Method: Curtis and Robinson
DIXMAANA,0.00270009040832519,7.4505805969238e-4,7.8964233398437e-4,,,
BROYDN7D,0.00538897514343261,0.00429224967956543,0.0039827823638916,,,
QUARTC,0.00631380081176757,5.6982040405273e-4,5.2714347839355e-4,,,
DIXMAANC,0.0018167495727539,5.7411193847656e-4,6.110668182373e-4,,,
DIXMAANB,0.0023348331451416,9.7894668579101e-4,8.4090232849121e-4,,,
BROYDN3DLS,0.00203824043273925,0.0012059211730957,0.00146126747131347,,,
SENSORS,0.00122308731079101,7.491111755371e-4,,,,
DIXMAANF,0.00264596939086914,0.00224208831787109,0.00211000442504882,,,
DIXMAANG,0.00285100936889648,0.00196385383605957,0.0011451244354248,,,
DIXMAANE,0.00224113464355468,0.00112509727478027,0.0012679100036621,,,
FLETBV3M,5.8698654174804e-4,3.0994415283203125e-5,4.291534423828125e-5,3.2901763916015625e-5,2.9087066650390625e-5,6.9141387939453125e-05
DIXMAAND,0.00152325630187988,5.9390068054199e-4,6.1607360839843e-4,,,
FMINSURF,0.00331377983093261,0.00147724151611328,0.00308418273925781,,,
VARDIM,0.00173902511596679,7.5030326843261e-4,9.1123580932617e-4,,,
POWER,0.00233769416809082,6.7615509033203e-4,9.0813636779785e-4,,,
HILBERTB,0.00121784210205078,4.4178962707519e-4,4.9114227294921e-4,,,
COSINE,0.00136590003967285,0.00103974342346191,0.00133895874023437,,,
TOINTGSS,0.00307798385620117,6.4849853515625e-5,7.915496826171875e-5,,,
EDENSCH,0.00496101379394531,0.00201010704040527,0.00189685821533203,,,
INTEQNELS,8.5282325744628e-4,3.8909912109375e-4,4.8589706420898e-4,,,
ENGVAL1,0.00148415565490722,3.4308433532714e-4,3.7217140197753e-4,,,
DQRTIC,0.00415492057800293,4.8398971557617e-4,5.340576171875e-4,,,
FLETCBV3,5.2380561828613e-4,6.175041198730469e-5,1.0108947753906e-4,3.504753112792969e-5,2.9802322387695312e-05,7.724761962890625e-5
ARGLINA,0.00187420845031738,1.4901161193847e-4,2.3508071899414e-4,,,
DIXMAANH,0.00251388549804687,0.00174808502197265,0.00213909149169921,,,
NONCVXUN,0.00491499900817871,0.00328707695007324,0.00367593765258789,,,
VAREIGVL,0.00184488296508789,8.251667022705e-4,8.9907646179199e-4,,,
SPARSQUR,0.00188684463500976,4.5728683471679e-4,5.202293395996e-4,,,
INDEFM,,,0.04649591445922851,,,
GENHUMPS,,,0.2768580913543701,,,0.1191549301147461
CHAINWOO,,,0.10010814666748048,,,
WATSON,,,,0.5110268592834473,,
HILBERTA,,,,,,0.00138306617736816
ARGLINC,,,,,,0.00138497352600097
ARGLINB,,,,,,0.00126194953918457
FREUROTH,,,,,,0.00819683074951171


==> data/cutest/all_rel_change_function_calls.csv <==
problem name,armijo_rel_change,wolfe_rel_change,acr_rel_change,crn_rel_change,dmc_rel_change,num
ARGLINA,-0.7272727272727273,-0.7272727272727273,-0.2727272727272727,-0.18181818181818182,0,1
ARGTRIGLS,0.8783783783783784,0.8363636363636363,-0.7777777777777778,-0.5555555555555556,0.8091872791519434,2
ARWHEAD,0.918918918918919,0.918918918918919,-0.5333333333333333,-0.6,0.7368421052631579,3
BOX,0.8191489361702128,0.8191489361702128,-0.7647058823529411,-0.8235294117647058,0.6666666666666666,4
BROYDN3DLS,0.797752808988764,0.797752808988764,-0.6666666666666666,-0.6666666666666666,0.847457627118644,5
BROYDN7D,0.711864406779661,0.7258064516129032,-0.6666666666666666,-0.29411764705882354,0.8360128617363344,6
BROYDNBDLS,0.9889879969166392,0.9861897527965751,-0.8,-0.73,0.9902095163501077,7
BRYBND,0.9889879969166392,0.9861897527965751,-0.8,-0.73,0.9902095163501077,8
CHAINWOO,0.8847559383972853,0.8249405233941316,-0.942242355605889,-0.9218573046432617,0.6150828247602441,9
CHNROSNB,0.9685490471179703,0.9426683716965046,-0.895910780669145,-0.8364312267657993,0.9751455234223413,10
CHNRSNBM,0.9648983900765373,0.953125,-0.9348370927318296,-0.899749373433584,0.9577285729420489,11
CRAGGLVY,0.9548633184996821,0.933768656716418,-0.7464788732394366,-0.6056338028169014,0.8841761827079935,12
DIXMAANA,0.7090909090909091,0.7090909090909091,-0.4375,-0.4375,0.6595744680851063,13
DIXMAANB,0.7457627118644068,0.7457627118644068,-0.26666666666666666,-0.26666666666666666,0.7222222222222222,14
DIXMAANC,0.7241379310344828,0.7241379310344828,-0.125,-0.1875,0.7538461538461538,15
DIXMAAND,0.7540983606557377,0.7540983606557377,0.2857142857142857,0.25,0.8170731707317073,16
DIXMAANE,0.7088607594936709,0.7088607594936709,-0.30434782608695654,-0.30434782608695654,0.7228915662650602,17
DIXMAANF,0.6966292134831461,0.6966292134831461,-0.2222222222222222,-0.25925925925925924,0.8187919463087249,18
DIXMAANG,0.5822784810126582,0.5822784810126582,-0.30303030303030304,-0.2727272727272727,0.7692307692307693,19
DIXMAANH,0.6881720430107527,0.6881720430107527,-0.06896551724137931,-0.13793103448275862,0.8657407407407407,20
DIXMAANI,0.8916083916083916,0.8619153674832962,-0.6451612903225806,-0.3548387096774194,0.8272980501392758,21
DIXMAANJ,0.8814814814814815,0.8439024390243902,-0.59375,-0.25,0.7355371900826446,22
DIXMAANK,0.8641975308641975,0.8432304038004751,-0.5151515151515151,-0.24242424242424243,0.8558951965065502,23
DIXMAANL,0.8719646799116998,0.8453333333333334,-0.46551724137931033,-0.1206896551724138,0.7827715355805244,24
DIXMAANM,0.8976744186046511,0.8382352941176471,-0.7575757575757576,-0.5151515151515151,0.8103448275862069,25
DIXMAANN,0.9063444108761329,0.8791423001949318,-0.7580645161290323,-0.5483870967741935,0.6536312849162011,26
DIXMAANO,0.9143780290791599,0.8586666666666667,-0.6415094339622641,-0.33962264150943394,0.7268041237113402,27
DIXMAANP,0.87893864013267,0.8310185185185185,-0.684931506849315,-0.4520547945205479,0.7044534412955465,28
DIXON3DQ,0.8765217391304347,0.8706739526411658,-0.8028169014084507,-0.7323943661971831,0.6858407079646017,29
DQDRTIC,0.9280920421860019,0.9002659574468085,-0.9066666666666666,-0.92,0.32432432432432434,30
DQRTIC,0.39215686274509803,0.39215686274509803,-0.41935483870967744,-0.25806451612903225,0.5694444444444444,31
EDENSCH,0.6476190476190476,0.6476190476190476,-0.6756756756756757,-0.5945945945945946,0.7672955974842768,32
EIGENALS,0.9445843828715366,0.9365994236311239,-0.5909090909090909,-0.36363636363636365,0.975363941769317,33
EIGENBLS,0.8947368421052632,0.8927973199329984,-0.8125,-0.765625,0.9596469104665826,34
EIGENCLS,0.9376391982182628,0.9137577002053389,-0.7857142857142857,-0.6904761904761905,0.950354609929078,35
ENGVAL1,0.5135135135135135,0.5135135135135135,-0.5555555555555556,-0.5555555555555556,0.6470588235294118,36
FLETBV3M,0,0,0,0,0,37
FLETCBV2,0.8407643312101911,0.8322147651006712,-0.8,-0.76,0.8837209302325582,38
FLETCBV3,0,0,0,0,0,39
FLETCHCR,0.9652809803017327,0.9401748212055852,-0.9392789373814042,-0.905123339658444,0.7892842862854859,40
FMINSRF2,0.8862745098039215,0.8168421052631579,-0.5517241379310345,-0.3103448275862069,0.903010033444816,41
FMINSURF,0.6813186813186813,0.7943262411347518,0.09375,-0.06896551724137931,0.7898550724637681,42
FREUROTH,0.9606324620845434,0.9342495284289949,-0.9508196721311475,-0.930327868852459,-0.5,43
GENROSE,0.9348212021303576,0.903997011580127,-0.9221789883268483,-0.8132295719844358,0.9283723522853957,44
HILBERTA,0.8454545454545455,0.8454545454545455,-0.4117647058823529,-0.35294117647058826,-0.35294117647058826,45
HILBERTB,0.7692307692307693,0.7692307692307693,-0.5,-0.5833333333333334,0.3333333333333333,46
INDEFM,0.9474616292798111,0.8638449770525243,0.4764705882352941,0.22157434402332363,0.8755824790307549,47
INTEQNELS,0.8,0.8,-0.42857142857142855,-0.5714285714285714,0.3,48
LIARWHD,0.9444444444444444,0.9349593495934959,-0.625,-0.65625,0.9443478260869566,49
LUKSAN15LS,0.7699115044247787,0.7699115044247787,-0.3076923076923077,0.43478260869565216,0.832258064516129,50
LUKSAN16LS,0.7787610619469026,0.7787610619469026,-0.32,-0.28,0.8263888888888888,51
MANCINO,0.8641975308641975,0.8641975308641975,-0.5454545454545454,0.26666666666666666,0.56,52
MODBEALE,0.9575856443719413,0.947261663286004,-0.5769230769230769,-0.38461538461538464,0.8289473684210527,53
MOREBV,0.9635099913119027,0.9552238805970149,-0.9404761904761905,-0.9166666666666666,0.7723577235772358,54
MSQRTALS,0.9507705479452054,0.9290998766954377,-0.8869565217391304,-0.8173913043478261,0.8233486943164362,55
MSQRTBLS,0.8046875,0.8046875,-0.64,-0.48,0.7727272727272727,56
NCB20B,0.8786127167630058,0.8703703703703703,-0.8571428571428571,-0.8095238095238095,0.4,57
NONCVXU2,0.7975708502024291,0.8007968127490039,-0.7,-0.68,0.8251748251748252,58
NONCVXUN,0.7115384615384616,0.7115384615384616,-0.5777777777777777,-0.2,0.6311475409836066,59
NONDIA,0.9037267080745341,0.9066265060240963,-0.41935483870967744,-0.3548387096774194,0.7129629629629629,60
PENALTY2,0.8969072164948454,0.8969072164948454,-0.2,-0.2,0.9137931034482759,61
POWER,0.4838709677419355,0.4838709677419355,-0.4375,-0.4375,0.6444444444444445,62
QUARTC,0.1568627450980392,0.1568627450980392,-0.4883720930232558,-0.3023255813953488,0.4819277108433735,63
SCHMVETT,0.8321678321678322,0.8321678321678322,-0.7916666666666666,-0.8333333333333334,0.8762886597938144,64
SENSORS,0.8490566037735849,0.8490566037735849,0,0.3333333333333333,0.7714285714285715,65
SINQUAD,0.8586387434554974,0.8701923076923077,-0.5555555555555556,-0.1111111111111111,0.7874015748031497,66
SPARSINE,0.8793969849246231,0.8790931989924433,-0.6875,-0.5833333333333334,0.9255813953488372,67
SPARSQUR,0.37142857142857144,0.37142857142857144,-0.36363636363636365,-0.3181818181818182,0.6507936507936508,68
SPMSRTLS,0.8424242424242424,0.8225255972696246,-0.7884615384615384,-0.5961538461538461,0.8586956521739131,69
SROSENBR,0.992540636829214,0.9853231106243154,-0.8507462686567164,-0.8507462686567164,0.7341269841269841,70
TOINTGSS,-0.9117647058823529,-0.9117647058823529,-0.3235294117647059,-0.5,0.8559322033898306,71
TQUARTIC,0.941031941031941,0.9346049046321526,-0.625,-0.4166666666666667,0.6923076923076923,72
TRIDIA,0.8918918918918919,0.8805970149253731,-0.875,-0.8958333333333334,0.7913043478260869,73
VARDIM,0.7125,0.7125,-0.34782608695652173,-0.34782608695652173,0.640625,74
VAREIGVL,0.734375,0.734375,-0.5294117647058824,0.9706896551724138,0.7976190476190477,75
WOODS,0.8847559383972853,0.8249405233941316,-0.942242355605889,-0.9218573046432617,0.5156335710367526,76


==> data/cutest/all_rel_change_gradient_calls.csv <==
problem name,armijo_rel_change,wolfe_rel_change,acr_rel_change,crn_rel_change,dmc_rel_change,num
ARGLINA,-0.8823529411764706,-0.8823529411764706,-0.5294117647058824,-0.5882352941176471,-0.6470588235294118,1
ARGTRIGLS,0.7171717171717171,0.5757575757575758,-0.9285714285714286,-0.9464285714285714,0.17037037037037037,2
ARWHEAD,0.8538461538461538,0.8538461538461538,-0.631578947368421,-0.6842105263157895,0.40625,3
BOX,0.5272727272727272,0.5272727272727272,-0.8461538461538461,-0.8846153846153846,0.13333333333333333,4
BROYDN3DLS,0.21052631578947367,0.21052631578947367,-0.8,-0.8,0.45454545454545453,5
BROYDN7D,-0.007751937984496124,0.044444444444444446,-0.8914728682170543,-0.8992248062015504,0.19375,6
BROYDNBDLS,0.9033687943262412,0.8742972466484071,-0.9862385321100917,-0.9873853211009175,0.8014571948998178,7
BRYBND,0.9033687943262412,0.8742972466484071,-0.9862385321100917,-0.9873853211009175,0.8014571948998178,8
CHAINWOO,0.5085526315789474,0.21730930427493714,-0.9892904953145917,-0.989558232931727,-0.6811244979919678,9
CHNROSNB,0.8510888758092996,0.7129566598593148,-0.9802371541501976,-0.9810276679841897,0.7675486953325983,10
CHNRSNBM,0.7935974531305271,0.7128444881889764,-0.9897172236503856,-0.9897172236503856,0.506031746031746,11
CRAGGLVY,0.7555410691003911,0.6192893401015228,-0.9573333333333334,-0.944,-0.22666666666666666,12
DIXMAANA,-0.5217391304347826,-0.5217391304347826,-0.6086956521739131,-0.6521739130434783,0.28125,13
DIXMAANB,-0.4090909090909091,-0.4090909090909091,-0.5454545454545454,-0.5909090909090909,0.42105263157894735,14
DIXMAANC,-0.5217391304347826,-0.5217391304347826,-0.4782608695652174,-0.6086956521739131,0.4523809523809524,15
DIXMAAND,-0.5217391304347826,-0.5217391304347826,-0.2608695652173913,-0.5652173913043478,0.5576923076923077,16
DIXMAANE,-0.17777777777777778,-0.17777777777777778,-0.6444444444444445,-0.6888888888888889,0.1,17
DIXMAANF,-0.022727272727272728,-0.022727272727272728,-0.5681818181818182,-0.6590909090909091,0.5510204081632653,18
DIXMAANG,-0.38461538461538464,-0.38461538461538464,-0.6153846153846154,-0.6923076923076923,0.40229885057471265,19
DIXMAANH,-0.021739130434782608,-0.021739130434782608,-0.5217391304347826,-0.6739130434782609,0.684931506849315,20
DIXMAANI,0.7159090909090909,0.604221635883905,-0.8533333333333334,-0.7466666666666667,0.2682926829268293,21
DIXMAANJ,0.694331983805668,0.5532544378698225,-0.8410596026490066,-0.7218543046357616,0.06790123456790123,22
DIXMAANK,0.6772727272727272,0.5954415954415955,-0.8028169014084507,-0.704225352112676,0.4496124031007752,23
DIXMAANL,0.6206896551724138,0.49673202614379086,-0.8311688311688312,-0.7467532467532467,0.14444444444444443,24
DIXMAANM,0.7529021558872305,0.547112462006079,-0.8926174496644296,-0.7919463087248322,0.2904761904761905,25
DIXMAANN,0.7734627831715211,0.680365296803653,-0.8928571428571429,-0.8071428571428572,-0.25,26
DIXMAANO,0.6567944250871081,0.3253424657534247,-0.9086294416243654,-0.8324873096446701,-0.3401015228426396,27
DIXMAANP,0.7230215827338129,0.5710306406685237,-0.8636363636363636,-0.7792207792207793,-0.01948051948051948,28
DIXON3DQ,0.6623134328358209,0.635814889336016,-0.9226519337016574,-0.8950276243093923,-0.35911602209944754,29
DQDRTIC,0.7868020304568528,0.6764252696456087,-0.9666666666666667,-0.9714285714285714,-0.7238095238095238,30
DQRTIC,-0.7333333333333333,-0.7333333333333333,-0.6,-0.4888888888888889,0.08163265306122448,31
EDENSCH,-0.48936170212765956,-0.48936170212765956,-0.8723404255319149,-0.8723404255319149,-0.010638297872340425,32
EIGENALS,0.8823529411764706,0.8541666666666666,-0.8333333333333334,-0.8095238095238095,0.9193857965451055,33
EIGENBLS,0.6819787985865724,0.6610169491525424,-0.95,-0.95,0.7752808988764045,34
EIGENCLS,0.7695852534562212,0.6543778801843319,-0.95,-0.9533333333333334,0.6559633027522935,35
ENGVAL1,-0.7,-0.7,-0.6,-0.6,0.3548387096774194,36
FLETBV3M,0,0,0,0,0,37
FLETCBV2,0.6015037593984962,0.5546218487394958,-0.9056603773584906,-0.8867924528301887,0.4421052631578947,38
FLETCBV3,0,0,0,0,0,39
FLETCHCR,0.8253370340999207,0.685693899393507,-0.9901626939084374,-0.9901626939084374,-0.48240635641316687,40
FMINSRF2,0.5573770491803278,0.21359223300970873,-0.8796296296296297,-0.8148148148148148,0.14736842105263157,41
FMINSURF,-0.34523809523809523,0.18446601941747573,-0.6190476190476191,-0.6785714285714286,-0.30952380952380953,42
FREUROTH,0.8330618892508144,0.7039283651068746,-0.9882926829268293,-0.9892682926829268,-0.9385365853658536,43
GENROSE,0.7287220365132425,0.5774929915899079,-0.9895734597156398,-0.9895734597156398,0.33100824350031705,44
HILBERTA,0.6575342465753424,0.6575342465753424,-0.6,-0.56,-0.72,45
HILBERTB,-0.47368421052631576,-0.47368421052631576,-0.6842105263157895,-0.7368421052631579,-0.47368421052631576,46
INDEFM,0.63441712926249,-0.031995661605206074,-0.7245119305856833,-0.8177874186550976,-0.5027114967462039,47
INTEQNELS,0.125,0.125,-0.42857142857142855,-0.5714285714285714,0,48
LIARWHD,0.8783783783783784,0.847457627118644,-0.8095238095238095,-0.8253968253968254,0.75,49
LUKSAN15LS,0.2978723404255319,0.2978723404255319,-0.7878787878787878,-0.8181818181818182,0.648936170212766,50
LUKSAN16LS,0.08695652173913043,0.08695652173913043,-0.8095238095238095,-0.8333333333333334,0.5434782608695652,51
MANCINO,0.23529411764705882,0.23529411764705882,-0.6153846153846154,-0.6153846153846154,-0.07692307692307693,52
MODBEALE,0.9312169312169312,0.9060240963855422,-0.7948717948717948,-0.7692307692307693,0.5357142857142857,53
MOREBV,0.8757709251101321,0.8412162162162162,-0.9822695035460993,-0.975177304964539,-0.24822695035460993,54
MSQRTALS,0.6588541666666666,0.48391332895600786,-0.9860050890585241,-0.9809160305343512,-0.5788804071246819,55
MSQRTBLS,0.5108695652173914,0.5108695652173914,-0.8444444444444444,-0.8444444444444444,0.25,56
NCB20B,0.7615384615384615,0.7304347826086957,-0.9032258064516129,-0.9032258064516129,-0.41935483870967744,57
NONCVXU2,0.358974358974359,0.36548223350253806,-0.896,-0.92,0.11347517730496454,58
NONCVXUN,-0.06306306306306306,-0.06306306306306306,-0.8738738738738738,-0.8918918918918919,-0.4774774774774775,59
NONDIA,0.45,0.46441947565543074,-0.9020979020979021,-0.9020979020979021,-0.5454545454545454,60
PENALTY2,0.7592592592592593,0.7592592592592593,-0.38461538461538464,-0.38461538461538464,0.803030303030303,61
POWER,-0.40625,-0.40625,-0.4375,-0.4375,0.47540983606557374,62
QUARTC,-0.9212598425196851,-0.9212598425196851,-0.8267716535433071,-0.7637795275590551,-0.5511811023622047,63
SCHMVETT,0.5277777777777778,0.5277777777777778,-0.9019607843137255,-0.9215686274509803,0.3780487804878049,64
SENSORS,0.3333333333333333,0.3,-0.5714285714285714,-0.5714285714285714,0.125,65
SINQUAD,0.6845637583892618,0.7098765432098766,-0.8085106382978723,-0.8297872340425532,0.29850746268656714,66
SPARSINE,0.685131195335277,0.6766467065868264,-0.9074074074074074,-0.9537037037037037,0.6101083032490975,67
SPARSQUR,-0.6363636363636364,-0.6363636363636364,-0.36363636363636365,-0.3181818181818182,0.4883720930232558,68
SPMSRTLS,0.6597938144329897,0.5925925925925926,-0.9090909090909091,-0.9090909090909091,0.4648648648648649,69
SROSENBR,0.9623529411764706,0.9217148182665424,-0.9702380952380952,-0.9732142857142857,-0.6220238095238095,70
TOINTGSS,-0.9701492537313433,-0.9701492537313433,-0.8059701492537313,-0.8656716417910447,0.3853211009174312,71
TQUARTIC,0.8216216216216217,0.7870967741935484,-0.8787878787878788,-0.8787878787878788,-0.3181818181818182,72
TRIDIA,0.7772151898734178,0.7380952380952381,-0.9318181818181818,-0.9431818181818182,0.22807017543859648,73
VARDIM,-0.30434782608695654,-0.30434782608695654,-0.34782608695652173,-0.34782608695652173,0.4523809523809524,74
VAREIGVL,0.04,0.04,-0.7083333333333334,0.35135135135135137,0.42857142857142855,75
WOODS,0.5085526315789474,0.21730930427493714,-0.9892904953145917,-0.989558232931727,-0.7456492637215528,76


==> data/cutest/all_rel_change_total_calls.csv <==
problem name,armijo_rel_change,wolfe_rel_change,acr_rel_change,crn_rel_change,dmc_rel_change,num
ARGLINA,-0.8214285714285714,-0.8214285714285714,-0.42857142857142855,-0.42857142857142855,-0.39285714285714285,1
ARGTRIGLS,0.8023809523809524,0.7205387205387206,-0.8795180722891566,-0.8192771084337349,0.6028708133971292,2
ARWHEAD,0.8920634920634921,0.8920634920634921,-0.5882352941176471,-0.6470588235294118,0.6179775280898876,3
BOX,0.7114093959731543,0.7114093959731543,-0.813953488372093,-0.8604651162790697,0.4691358024691358,4
BROYDN3DLS,0.6220472440944882,0.6220472440944882,-0.75,-0.75,0.7225433526011561,5
BROYDN7D,0.4098360655737705,0.4392523364485981,-0.8277777777777777,-0.7277777777777777,0.6178343949044586,6
BROYDNBDLS,0.9463131731565866,0.931443080829454,-0.9670781893004116,-0.9609053497942387,0.9334520060249213,7
BRYBND,0.9463131731565866,0.931443080829454,-0.9670781893004116,-0.9609053497942387,0.9334520060249213,8
CHAINWOO,0.6974184248460228,0.5295436022819886,-0.9802944997834561,-0.9766132524902555,-0.24534430489389347,9
CHNROSNB,0.9100187705302675,0.8314100450598967,-0.9654498044328553,-0.9556714471968709,0.9056870581002152,10
CHNRSNBM,0.879470782800441,0.8357572115384615,-0.9817050859860958,-0.9765825100622028,0.8070460321942954,11
CRAGGLVY,0.8564531702607017,0.7831793874574623,-0.9237668161434978,-0.8901345291479821,0.5060908084163898,12
DIXMAANA,0.4090909090909091,0.4090909090909091,-0.5384615384615384,-0.5641025641025641,0.5063291139240507,13
DIXMAANB,0.4861111111111111,0.4861111111111111,-0.43243243243243246,-0.4594594594594595,0.5978260869565217,14
DIXMAANC,0.43478260869565216,0.43478260869565216,-0.3333333333333333,-0.4358974358974359,0.6355140186915887,15
DIXMAAND,0.4722222222222222,0.4722222222222222,0,-0.21052631578947367,0.7164179104477612,16
DIXMAANE,0.41379310344827586,0.41379310344827586,-0.5294117647058824,-0.5588235294117647,0.48872180451127817,17
DIXMAANF,0.4621212121212121,0.4621212121212121,-0.43661971830985913,-0.5070422535211268,0.7125506072874493,18
DIXMAANG,0.23423423423423423,0.23423423423423423,-0.49411764705882355,-0.5294117647058824,0.6304347826086957,19
DIXMAANH,0.45652173913043476,0.45652173913043476,-0.3466666666666667,-0.4666666666666667,0.7928176795580111,20
DIXMAANI,0.8072727272727273,0.7439613526570048,-0.7924528301886793,-0.6320754716981132,0.624113475177305,21
DIXMAANJ,0.7920696324951644,0.7125668449197861,-0.7674418604651163,-0.5813953488372093,0.46782178217821785,22
DIXMAANK,0.775377969762419,0.7305699481865285,-0.7115384615384616,-0.5576923076923077,0.7094972067039106,23
DIXMAANL,0.7532013969732246,0.6886930983847284,-0.7311320754716981,-0.5754716981132075,0.5257270693512305,24
DIXMAANM,0.8277243589743589,0.7082767978290366,-0.8511627906976744,-0.7069767441860465,0.6146953405017921,25
DIXMAANN,0.8421875,0.7875920084121977,-0.8514851485148515,-0.7277227722772277,0.2887323943661972,26
DIXMAANO,0.7904442581726739,0.6251874062968515,-0.852,-0.728,0.22839506172839505,27
DIXMAANP,0.8041415012942191,0.7130214917825537,-0.8061674008810573,-0.6740088105726872,0.4296482412060301,28
DIXON3DQ,0.7731773177317732,0.7590822179732314,-0.8888888888888888,-0.8492063492063492,0.2631578947368421,29
DQDRTIC,0.8594674556213018,0.7965738758029979,-0.9508771929824561,-0.9578947368421052,-0.4070175438596491,30
DQRTIC,-0.17105263157894737,-0.17105263157894737,-0.5263157894736842,-0.39473684210526316,0.371900826446281,31
EDENSCH,0.1437908496732026,0.1437908496732026,-0.816793893129771,-0.7938931297709924,0.4801587301587302,32
EIGENALS,0.9151193633952255,0.8992125984251969,-0.75,-0.65625,0.9547383309759547,33
EIGENBLS,0.7921635434412265,0.7836879432624113,-0.9139344262295082,-0.9016393442622951,0.8977796397151235,34
EIGENCLS,0.855039637599094,0.7915309446254072,-0.9140625,-0.8958333333333334,0.8502340093603744,35
ENGVAL1,0.11627906976744186,0.11627906976744186,-0.5789473684210527,-0.5789473684210527,0.5365853658536586,36
FLETBV3M,0,0,0,0,0,37
FLETCBV2,0.7310344827586207,0.7089552238805971,-0.8717948717948718,-0.8461538461538461,0.7483870967741936,38
FLETCBV3,0,0,0,0,0,39
FLETCHCR,0.8954175051961334,0.8158903473109537,-0.9817034700315458,-0.97602523659306,0.1806668389764797,40
FMINSRF2,0.7254509018036072,0.5366403607666291,-0.8102189781021898,-0.708029197080292,0.6781519185591229,41
FMINSURF,0.22602739726027396,0.5368852459016393,-0.4336283185840708,-0.5221238938053098,0.42346938775510207,42
FREUROTH,0.8971470254498298,0.823086574654956,-0.9810874704491725,-0.9779353821907013,-0.8542159180457053,43
GENROSE,0.832482124616956,0.7464244298415152,-0.9763719512195121,-0.9550304878048781,0.7459825750242014,44
HILBERTA,0.7704918032786885,0.7704918032786885,-0.5238095238095238,-0.47619047619047616,-0.5714285714285714,45
HILBERTB,0.5,0.5,-0.6129032258064516,-0.6774193548387096,-0.0967741935483871,46
INDEFM,0.7915267627888604,0.4364655632674853,-0.517764092846992,-0.6783514921837992,0.3108063989552726,47
INTEQNELS,0.6744186046511628,0.6744186046511628,-0.42857142857142855,-0.5714285714285714,0.17647058823529413,48
LIARWHD,0.9131627056672761,0.8950276243093923,-0.7473684210526316,-0.7684210526315789,0.8851269649334945,49
LUKSAN15LS,0.63125,0.63125,-0.576271186440678,-0.11864406779661017,0.7630522088353414,50
LUKSAN16LS,0.5786163522012578,0.5786163522012578,-0.6268656716417911,-0.6268656716417911,0.7161016949152542,51
MANCINO,0.7551020408163265,0.7551020408163265,-0.5833333333333334,-0.16666666666666666,0.35135135135135137,52
MODBEALE,0.9449152542372882,0.9284140969162996,-0.7076923076923077,-0.6153846153846154,0.7245762711864406,53
MOREBV,0.9199475065616798,0.8997809419496167,-0.9726775956284153,-0.9617486338797814,0.37005163511187605,54
MSQRTALS,0.8058189655172414,0.7135135135135136,-0.9733629300776915,-0.9600443951165372,0.0824847250509165,55
MSQRTBLS,0.6818181818181818,0.6818181818181818,-0.7714285714285715,-0.7142857142857143,0.5882352941176471,56
NCB20B,0.8283828382838284,0.8122743682310469,-0.8846153846153846,-0.8653846153846154,0.018867924528301886,57
NONCVXU2,0.6040723981900452,0.609375,-0.84,-0.8514285714285714,0.5901639344262295,58
NONCVXUN,0.4,0.4,-0.7884615384615384,-0.6923076923076923,0.13333333333333333,59
NONDIA,0.7010309278350515,0.7095158597662772,-0.8160919540229885,-0.8045977011494253,-0.005747126436781609,60
PENALTY2,0.847682119205298,0.847682119205298,-0.30434782608695654,-0.30434782608695654,0.8736263736263736,61
POWER,0.20987654320987653,0.20987654320987653,-0.4375,-0.4375,0.5761589403973509,62
QUARTC,-0.6411764705882353,-0.6411764705882353,-0.7411764705882353,-0.6470588235294118,-0.17647058823529413,63
SCHMVETT,0.701195219123506,0.701195219123506,-0.8666666666666667,-0.8933333333333333,0.7282608695652174,64
SENSORS,0.7027027027027027,0.6986301369863014,-0.36363636363636365,-0.18181818181818182,0.5686274509803921,65
SINQUAD,0.7823529411764706,0.8,-0.7162162162162162,-0.5675675675675675,0.6185567010309279,66
SPARSINE,0.7894736842105263,0.786593707250342,-0.8397435897435898,-0.8397435897435898,0.8308026030368764,67
SPARSQUR,-0.022727272727272728,-0.022727272727272728,-0.36363636363636365,-0.3181818181818182,0.5849056603773585,68
SPMSRTLS,0.7568438003220612,0.7182835820895522,-0.8675496688741722,-0.8013245033112583,0.7269439421338155,69
SROSENBR,0.977494834422293,0.9544992661171955,-0.9503722084367245,-0.9528535980148883,-0.05955334987593052,70
TOINTGSS,-0.9504950495049505,-0.9504950495049505,-0.6435643564356436,-0.7425742574257426,0.7072463768115942,71
TQUARTIC,0.8841698841698842,0.8670605612998523,-0.8111111111111111,-0.7555555555555555,0.2682926829268293,72
TRIDIA,0.8379022646007152,0.8157181571815718,-0.9117647058823529,-0.9264705882352942,0.6046511627906976,73
VARDIM,0.5208333333333334,0.5208333333333334,-0.34782608695652173,-0.34782608695652173,0.5660377358490566,74
VAREIGVL,0.5393258426966292,0.5393258426966292,-0.6341463414634146,0.93354943273906,0.6746031746031746,75
WOODS,0.6974184248460228,0.5295436022819886,-0.9802944997834561,-0.9766132524902555,-0.3995236032914682,76


==> data/gee/fieller_categorization.csv <==
"","algo_name","min","max","undetermined"
"1","Adaptive Cubic Regularization",96,0,4
"2","Cubic Regularized Newton",100,0,0
"3","Dynamic Method: Curtis and Robinson",79,0,21
"4","GD Triggers",100,0,0
"5","armijo",27,0,73
"6","armijo_root",39,16,45
"7","powells dogleg",59,41,0
"8","wolfe",23,0,77


==> data/gee/fieller_cpu_data.csv <==
run_num,armijo,wolfe,GD Triggers,armijo_root,Dynamic Method: Curtis and Robinson,Adaptive Cubic Regularization,Cubic Regularized Newton,powells dogleg
2,0.5288331508636475,,0.0757148265838623,0.01656389236450195,0.40393590927124023,0.05851292610168457,0.07289695739746094,0.02298498153686523
4,,0.5581989288330078,0.07508015632629395,,0.41253232955932617,0.06176614761352539,0.1828019618988037,0.01603102684020996
6,0.5478627681732178,0.5158469676971436,0.0723721981048584,,0.5669670104980469,0.2483351230621338,1.070095777511597,
7,0.5656559467315674,0.611706018447876,0.07393717765808105,,0.6013848781585693,0.2361130714416504,0.9720079898834229,
8,0.540093183517456,,0.07346582412719727,,0.5686919689178467,0.2697899341583252,1.0666799545288086,
9,,0.5274670124053955,0.07512307167053223,,0.5292050838470459,0.2430410385131836,1.0032591819763184,
14,0.5035550594329834,0.47426915168762207,0.07295584678649902,,0.5537652969360352,0.23492693901062012,1.0358152389526367,
15,,0.5134649276733398,0.07175397872924805,0.01562285423278808,0.40068888664245605,0.06783294677734375,0.06886100769042969,0.01677894592285156
16,0.5292479991912842,0.5485658645629883,0.0749208927154541,,0.40756821632385254,0.06062889099121094,0.1598820686340332,0.01624798774719238
21,0.5373339653015137,0.5327470302581787,0.07697319984436035,,0.40906691551208496,0.0600283145904541,0.15527081489562988,0.01613020896911621
22,,0.5109379291534424,0.07103395462036133,0.01330924034118652,0.3945350646972656,0.05977988243103027,0.07271575927734375,0.01635885238647461
23,0.4522228240966797,,0.07593107223510742,0.01564621925354004,0.4016411304473877,0.06007719039916992,0.07418298721313477,0.01994800567626953
27,0.5087070465087891,0.5083761215209961,0.0732262134552002,0.01270294189453125,0.4058659076690674,0.05626487731933594,0.0704798698425293,0.01588797569274902
30,0.5488741397857666,,0.07205867767333984,,,0.23205232620239255,1.0195817947387695,
33,0.5301971435546875,0.5577456951141357,0.07459902763366699,,0.3975028991699219,0.05767083168029785,0.1567070484161377,0.01680207252502441
35,0.49154019355773926,0.500493049621582,0.06580615043640137,0.01772689819335937,,0.05717921257019043,0.06877303123474121,0.01895284652709961
36,,0.5083911418914795,0.07275700569152832,,0.4249191284179687,0.06046199798583984,0.15404415130615234,0.01663613319396972
47,0.5273118019104004,,0.06773877143859863,,0.5373070240020752,0.23658084869384768,1.0191290378570557,
58,0.5454599857330322,0.538646936416626,0.06945180892944336,0.01469731330871582,,0.0558934211730957,0.06807875633239746,0.01609683036804199
60,0.5335261821746826,,0.06656169891357422,,0.43624019622802734,0.2786722183227539,1.0651657581329346,
63,0.535484790802002,0.5199530124664307,0.0709218978881836,0.01439094543457031,,0.05588722229003906,0.0664520263671875,0.01621890068054199
65,,0.5211982727050781,0.07364177703857422,,,,0.16722989082336426,0.016618013381958
66,0.5150980949401855,0.5618140697479248,0.07321691513061523,0.01179695129394531,,0.05503296852111816,0.06726503372192383,0.0157470703125
72,0.5085430145263672,,0.07094502449035645,0.01830601692199707,,0.08063983917236328,0.06885600090026855,0.01749587059020996
75,0.5398039817810059,,0.0716102123260498,0.01637101173400879,0.3816070556640625,0.05551695823669433,0.07176709175109863,0.01659393310546875
80,,0.5148921012878418,0.07377386093139648,,0.5532810688018799,0.259753942489624,1.050704002380371,
81,0.5400903224945068,,0.06913113594055176,0.01947236061096191,,0.05588316917419433,0.06641411781311035,0.01625776290893554
83,0.5007140636444092,,0.07215523719787598,,0.440410852432251,0.29459619522094727,1.0763261318206787,
89,,0.5295240879058838,0.07179689407348633,0.02119088172912597,0.3863840103149414,0.0554962158203125,0.06562495231628418,0.01632189750671386
90,0.5702311992645264,0.5491111278533936,0.07500100135803223,,0.4043161869049072,0.05695700645446777,0.14945101737976074,0.01648521423339843
91,0.50916290283203125,0.487637996673584,0.06894898414611816,0.02037405967712402,0.3848881721496582,0.06882905960083008,0.06583690643310547,0.01615595817565918
92,0.4816091060638428,0.5420129299163818,0.07764792442321777,0.01966428756713867,,0.05611181259155273,0.06708312034606934,0.01668977737426757
93,0.5538692474365234,0.5268621444702148,0.06998991966247559,0.01621794700622558,,0.05614519119262695,0.06719779968261719,0.01582098007202148
95,0.598729133605957,,0.07407498359680176,,0.40027904510498047,0.05037188529968262,0.17740511894226074,0.01692891120910644
97,0.591559886932373,,0.07167196273803711,,0.563654899597168,0.2106170654296875,0.7476041316986084,
0,,,0.08186173439025879,0.01773214340209961,0.419036865234375,0.07490897178649902,0.07297301292419434,0.01842999458312988
1,,,0.07381868362426758,,0.5906529426574707,0.20395112037658691,0.620002031326294,
3,,,0.07444095611572266,0.01463913917541503,0.4283349514007568,0.06023716926574707,0.07059597969055176,0.01697993278503418
5,,,0.07351875305175781,,0.5887072086334229,0.24932622909545896,0.9711410999298096,
10,,,0.07028913497924805,,0.5745718479156494,0.2354221343994141,0.8640680313110352,
11,,,0.069583892822265625,0.01141810417175293,0.3979921340942383,0.05752205848693848,0.06839776039123535,0.01739072799682617
12,,,0.0751800537109375,,0.40669798851013184,,0.16589689254760742,0.01775097846984863
13,,,0.06768012046813965,,0.45676589012146,0.2841770648956299,1.0913989543914795,
17,,,0.06956911087036133,,0.5852081775665283,0.24899601936340332,0.9133100509643556,
18,,,0.0849909782409668,,0.5658302307128906,0.21481800079345703,0.8204553127288818,
19,,,0.06840920448303223,0.01202297210693359,,0.05723404884338379,0.06866884231567383,0.01605606079101562
20,,,0.07292699813842773,,0.5768258571624756,0.2512509822845459,0.9302372932434082,
24,,,0.07575774192810059,,0.6202530860900879,0.23647689819335935,0.9465620517730712,
25,,,0.076091766357421875,,0.39371395111083984,0.04666686058044433,0.23677825927734375,0.01920890808105468
26,,,0.0721893310546875,0.01450991630554199,,0.06061983108520508,0.110853910446167,0.01665520668029785
28,,,0.07488012313842773,,0.5965509414672852,0.24879693984985352,0.9690852165222168,
29,,,0.0845952033996582,,0.5859010219573975,0.29108309745788574,1.1256911754608154,
31,,,0.07819199562072754,,0.39914608001708984,0.04912400245666504,0.2099740505218506,0.04578590393066406
32,,,0.07314777374267578,,,0.05608105659484863,0.13705706596374512,0.0161590576171875
34,,,0.05679583549499512,,0.5809452533721924,0.2117581367492676,0.7401320934295654,
37,,,0.06889128684997559,,0.5477070808410645,0.17651009559631348,0.5840132236480713,
38,,,0.07571887969970703,,,0.05088710784912109,0.19541192054748535,0.0158851146697998
39,,,0.06738495826721191,0.01498103141784668,0.3963289260864258,0.05889368057250976,0.0682837963104248,0.01759696006774902
40,,,0.07424068450927734,0.01293420791625976,,0.05722188949584961,0.067806243896484375,0.01656126976013183
41,,,0.07001805305480957,,0.5816400051116943,0.2057938575744629,0.7748339176177979,
42,,,0.07084083557128906,,0.5596497058868408,0.250809907913208,1.0351128578186035,
43,,,0.07112598419189453,,0.5615410804748535,0.1872549057006836,0.5733621120452881,
44,,,0.07080793380737305,0.01386809349060058,0.3996560573577881,0.05718493461608887,0.07263612747192383,0.01609086990356445
45,,,0.07111692428588867,,0.58272385597229,,0.8742761611938477,
46,,,0.06859183311462402,0.01620364189147949,0.3951239585876465,0.05935597419738769,0.06835508346557617,0.015733003616333
48,,,0.0727849006652832,,0.5497229099273682,0.2099161148071289,0.8120219707489014,
49,,,0.07054591178894043,0.01664614677429199,5.528034925460815,0.05536270141601562,0.0659630298614502,0.016740083694458
50,,,0.07442116737365723,,0.5714139938354492,0.25038695335388184,0.8880739212036133,
51,,,0.07363200187683105,0.01309895515441894,0.3962891101837158,0.05590677261352539,0.14752411842346191,0.01615190505981445
52,,,0.07395720481872559,0.01008105278015136,0.38880324363708496,0.05408215522766113,0.18650579452514648,0.01587510108947754
53,,,0.07235407829284668,0.01298093795776367,0.3858628273010254,0.05619096755981445,0.06683111190795898,0.01570272445678711
54,,,0.07078409194946289,,0.5545320510864258,0.2129967212677002,0.7557978630065918,
55,,,0.06835198402404785,,1.9428229331970217,0.32540106773376465,1.0170869827270508,
56,,,0.06850481033325195,0.01315188407897949,0.391071081161499,0.05691719055175781,0.06646490097045898,0.01593971252441406
57,,,0.07016396522521973,0.01563596725463867,0.39488887786865234,0.05617094039916992,0.0656747817993164,0.01623487472534179
59,,,0.07129907608032227,0.01149797439575195,0.3950788974761963,0.05677485466003418,0.07083797454833984,0.04347801208496094
61,,,0.07085108757019043,,0.5581440925598145,0.2267770767211914,0.8289809226989746,
62,,,0.0731649398803711,,0.39797210693359375,0.05708694458007812,0.12201094627380372,0.01629018783569336
64,,,0.07285189628601074,0.01691699028015136,0.3862290382385254,0.05688095092773437,0.06835412979125977,0.01593399047851562
67,,,0.07207489013671875,0.01539778709411621,,0.05906009674072265,0.06808686256408691,0.0166330337524414
68,,,0.0705709457397461,,,0.1968538761138916,0.5279500484466553,
69,,,0.07187104225158691,,0.38503384590148926,0.04735922813415527,0.2501718997955322,0.01608705520629882
70,,,0.07181692123413086,,,0.05507516860961914,0.15823841094970703,0.01849198341369629
71,,,0.07314491271972656,,0.38239431381225586,0.05053210258483887,0.16913485527038574,0.01648116111755371
73,,,0.07669520378112793,0.01367712020874023,,0.05566525459289551,0.07485508918762207,0.01671195030212402
74,,,0.07038211822509766,,0.5202810764312744,0.16912412643432617,0.5259859561920166,
76,,,0.07398319244384766,,0.5753228664398193,0.245697021484375,0.8978769779205322,
77,,,0.07518696784973145,,0.5580809116363525,0.23549890518188477,0.93510103225708,
78,,,0.07074594497680664,,0.5637500286102295,0.24495601654052737,0.9372317790985109,
79,,,0.07158303260803223,0.0142679214477539,0.3990311622619629,,0.2005469799041748,0.01588988304138183
82,,,0.0702521800994873,0.02462100982666015,0.3846750259399414,0.05436301231384277,0.06718015670776367,0.01568078994750976
84,,,0.07206201553344727,,0.5588188171386719,0.2403697967529297,0.9260423183441162,
85,,,0.05681610107421875,,,0.1847219467163086,0.6537730693817139,
86,,,0.07500481605529785,,0.5605719089508057,0.2412469387054443,0.9449710845947266,
87,,,0.06940913200378418,0.01689720153808593,0.3903212547302246,0.05474567413330078,0.0648500919342041,0.01613473892211914
88,,,0.05821585655212402,,0.548084020614624,0.1874990463256836,0.6362171173095703,
94,,,0.07097601890563965,,0.3875410556793213,0.02987003326416015,0.22580695152282715,0.04512691497802734
96,,,0.0717918872833252,0.01639342308044433,,0.05588197708129883,0.06514883041381836,0.01647615432739257
98,,,0.0731208324432373,,0.4125802516937256,0.04653000831604004,0.2053990364074707,0.01616907119750976
99,,,0.07203102111816406,,0.3844180107116699,0.05666685104370117,0.14627504348754883,0.01726794242858886


==> data/gee/func_evals_fieller.csv <==
"","run_num","armijo","wolfe","GD Triggers","Dynamic Method: Curtis and Robinson","Adaptive Cubic Regularization","Cubic Regularized Newton"
"1",2,74,,22,60,11,11
"2",4,,86,23,60,11,27
"3",6,81,77,21,66,20,30
"4",7,90,90,22,75,22,30
"5",8,79,,22,66,21,30
"6",9,,77,23,65,22,30
"7",14,72,66,22,66,21,30
"8",15,,79,22,60,11,11
"9",16,75,85,23,60,11,25
"10",21,77,75,23,60,11,25
"11",22,,79,22,60,11,11
"12",23,62,,22,60,11,11
"13",27,78,78,22,60,11,11
"14",30,82,,22,,21,30
"15",33,76,89,23,60,11,25
"16",35,70,77,21,,11,11
"17",36,,75,23,64,11,25
"18",47,80,,22,66,21,30
"19",58,84,82,22,,11,11
"20",60,82,,20,49,27,30
"21",63,82,79,22,,11,11
"22",65,,79,23,,,27
"23",66,76,91,22,,11,11
"24",72,74,,22,,11,11
"25",75,81,,22,60,11,11
"26",80,,80,22,66,21,30
"27",81,86,,22,,11,11
"28",83,76,,22,49,27,30
"29",89,,83,22,60,11,11
"30",90,86,88,23,64,11,25
"31",91,78,72,22,60,11,11
"32",92,72,88,22,,11,11
"33",93,82,82,22,,11,11
"34",95,93,,23,60,10,27
"35",97,88,,22,77,21,29
"36",0,,,22,60,11,11
"37",1,,,23,77,21,29
"38",3,,,22,64,11,11
"39",5,,,22,73,23,30
"40",10,,,22,72,21,30
"41",11,,,22,60,11,11
"42",12,,,23,60,,25
"43",13,,,20,51,27,30
"44",17,,,22,75,24,30
"45",18,,,22,74,20,30
"46",19,,,22,,11,11
"47",20,,,23,73,24,30
"48",24,,,22,74,20,30
"49",25,,,23,60,9,29
"50",26,,,23,,11,19
"51",28,,,23,73,23,30
"52",29,,,22,66,27,30
"53",31,,,23,60,9,28
"54",32,,,23,,11,23
"55",34,,,16,77,21,34
"56",37,,,23,77,19,29
"57",38,,,23,,10,31
"58",39,,,22,60,11,11
"59",40,,,23,,11,11
"60",41,,,22,72,19,30
"61",42,,,22,66,21,30
"62",43,,,23,77,20,29
"63",44,,,23,60,11,11
"64",45,,,22,73,,30
"65",46,,,22,60,11,11
"66",48,,,22,72,20,30
"67",49,,,22,1093,11,11
"68",50,,,23,75,24,30
"69",51,,,23,60,11,23
"70",52,,,23,60,10,27
"71",53,,,22,60,11,11
"72",54,,,22,72,20,30
"73",55,,,22,353,37,30
"74",56,,,22,60,11,11
"75",57,,,22,60,11,11
"76",59,,,22,60,11,11
"77",61,,,22,72,20,30
"78",62,,,23,60,11,21
"79",64,,,22,60,11,11
"80",67,,,23,,11,11
"81",68,,,23,,24,29
"82",69,,,23,60,9,35
"83",70,,,23,,11,27
"84",71,,,23,60,10,27
"85",73,,,22,,11,11
"86",74,,,23,76,20,29
"87",76,,,23,75,24,30
"88",77,,,22,73,23,30
"89",78,,,22,73,23,30
"90",79,,,23,60,,28
"91",82,,,22,60,11,11
"92",84,,,23,73,24,30
"93",85,,,16,,19,29
"94",86,,,22,73,23,30
"95",87,,,22,60,11,11
"96",88,,,16,77,19,29
"97",94,,,23,60,6,28
"98",96,,,22,,11,11
"99",98,,,23,64,9,28
"100",99,,,23,60,11,24


==> data/gee/func_evals_leaf.csv <==
"","run_num","wolfe","armijo","GD Triggers","Dynamic Method: Curtis and Robinson","Adaptive Cubic Regularization","Cubic Regularized Newton"
"1",0,697,741,60,602,15,13
"2",1,682,714,87,714,16,13
"3",2,660,730,89,767,16,13
"4",3,711,718,72,688,16,13
"5",4,727,736,78,575,17,14
"6",5,704,711,63,649,16,13
"7",6,689,726,96,691,17,14
"8",7,683,725,87,705,17,14
"9",8,709,701,75,626,16,13
"10",9,728,734,72,672,17,14
"11",10,738,708,76,765,17,14
"12",11,722,736,95,811,17,14
"13",12,714,725,77,752,16,13
"14",13,721,718,86,670,17,14
"15",14,728,722,78,649,16,13
"16",15,675,704,79,687,17,14
"17",16,683,730,69,635,16,13
"18",17,693,705,68,679,16,13
"19",18,724,719,69,575,16,13
"20",19,685,719,68,591,16,13
"21",20,694,726,73,691,17,14
"22",21,719,705,74,607,16,13
"23",22,710,731,82,660,16,13
"24",23,717,749,84,549,16,13
"25",24,720,718,92,784,16,15
"26",25,750,739,68,682,17,14
"27",26,724,730,79,599,16,13
"28",27,708,722,86,582,16,14
"29",28,716,730,69,635,16,13
"30",29,706,731,72,697,16,13
"31",30,683,734,79,891,16,14
"32",31,738,741,91,795,17,14
"33",32,734,727,67,760,16,13
"34",33,711,703,81,698,17,14
"35",34,745,698,72,758,17,14
"36",35,717,715,78,733,17,13
"37",36,711,734,67,671,16,13
"38",37,734,717,76,647,16,13
"39",38,680,713,75,626,16,13
"40",39,698,704,87,660,16,13
"41",40,710,705,88,875,16,13
"42",41,739,725,66,772,16,13
"43",42,683,714,78,652,16,13
"44",43,677,716,81,697,16,13
"45",44,693,754,87,698,16,13
"46",45,696,725,73,864,17,14
"47",46,713,711,73,552,16,13
"48",47,702,717,71,624,16,13
"49",48,690,719,84,684,16,13
"50",49,746,732,74,625,16,13
"51",50,710,753,73,638,17,14
"52",51,689,740,74,657,16,13
"53",52,717,727,79,728,16,13
"54",53,731,752,76,580,16,13
"55",54,684,707,65,686,17,14
"56",55,686,743,71,792,16,13
"57",56,713,715,80,747,17,14
"58",57,730,717,77,817,16,13
"59",58,734,737,80,718,17,14
"60",59,681,741,68,689,16,14
"61",60,694,704,76,756,16,13
"62",61,714,723,88,646,17,14
"63",62,694,759,69,684,17,14
"64",63,719,741,82,729,17,14
"65",64,729,708,78,745,16,13
"66",65,718,723,77,707,16,13
"67",66,667,726,85,676,16,13
"68",67,737,723,92,802,16,14
"69",68,710,712,76,644,17,14
"70",69,684,708,71,583,16,13
"71",70,710,705,81,544,16,13
"72",71,697,703,78,658,16,13
"73",72,671,713,77,655,16,13
"74",73,675,733,87,578,17,14
"75",74,690,745,75,764,16,13
"76",75,696,730,71,687,17,14
"77",76,724,744,77,751,16,13
"78",77,685,692,66,763,16,13
"79",78,707,740,74,659,16,13
"80",79,736,727,68,617,16,13
"81",80,708,706,75,709,16,14
"82",81,692,720,68,456,16,13
"83",82,710,707,72,788,16,13
"84",83,729,734,69,675,16,13
"85",84,716,736,75,592,16,13
"86",85,714,748,72,628,17,14
"87",86,709,711,71,635,16,13
"88",87,710,749,76,620,16,13
"89",88,721,713,72,681,16,13
"90",89,716,693,69,662,16,13
"91",90,670,724,75,836,16,13
"92",91,724,738,78,654,16,13
"93",92,714,733,78,580,16,13
"94",93,688,737,71,657,17,14
"95",94,717,726,71,760,16,13
"96",95,698,726,82,696,16,13
"97",96,730,726,81,528,16,13
"98",97,703,716,84,698,16,13
"99",98,711,702,66,700,15,13
"100",99,693,707,74,672,16,13


==> data/gee/grad_evals_fieller.csv <==
"","run_num","armijo","wolfe","GD Triggers","Dynamic Method: Curtis and Robinson","Adaptive Cubic Regularization","Cubic Regularized Newton"
"1",2,18,,22,15,11,11
"2",4,,21,23,15,11,12
"3",6,22,21,25,13,6,12
"4",7,29,29,24,15,8,12
"5",8,22,,26,13,7,12
"6",9,,21,25,13,8,12
"7",14,20,11,25,13,7,12
"8",15,,18,22,15,11,11
"9",16,25,25,23,15,11,11
"10",21,30,16,23,15,11,11
"11",22,,19,22,15,11,11
"12",23,14,,22,15,11,11
"13",27,20,20,22,15,11,11
"14",30,24,,25,,7,12
"15",33,21,27,23,15,11,11
"16",35,25,19,21,,11,11
"17",36,,18,23,17,11,11
"18",47,22,,25,13,7,12
"19",58,25,22,22,,11,11
"20",60,26,,26,10,12,12
"21",63,23,19,22,,11,11
"22",65,,20,23,,,12
"23",66,16,30,22,,11,11
"24",72,20,,22,,11,11
"25",75,23,,22,15,11,11
"26",80,,24,27,13,7,12
"27",81,25,,22,,11,11
"28",83,21,,27,10,12,12
"29",89,,24,22,15,11,11
"30",90,29,22,23,17,11,11
"31",91,23,20,22,15,11,11
"32",92,16,21,22,,11,11
"33",93,23,17,22,,11,11
"34",95,31,,23,15,10,12
"35",97,31,,23,15,8,12
"36",0,,,22,15,11,11
"37",1,,,23,15,11,12
"38",3,,,22,17,11,11
"39",5,,,24,14,9,12
"40",10,,,23,14,8,12
"41",11,,,22,15,11,11
"42",12,,,23,15,,11
"43",13,,,26,11,12,12
"44",17,,,23,15,10,12
"45",18,,,23,15,7,12
"46",19,,,22,,11,11
"47",20,,,24,14,10,12
"48",24,,,23,15,7,12
"49",25,,,23,15,9,12
"50",26,,,23,,11,11
"51",28,,,24,14,9,12
"52",29,,,27,13,12,12
"53",31,,,23,15,9,12
"54",32,,,23,,11,11
"55",34,,,20,15,9,12
"56",37,,,23,15,8,12
"57",38,,,23,,10,12
"58",39,,,22,15,11,11
"59",40,,,23,,11,11
"60",41,,,23,14,6,12
"61",42,,,25,13,7,12
"62",43,,,23,15,9,12
"63",44,,,23,15,11,11
"64",45,,,23,14,,12
"65",46,,,22,15,11,11
"66",48,,,23,14,7,12
"67",49,,,22,816,11,11
"68",50,,,24,15,10,12
"69",51,,,23,15,11,11
"70",52,,,23,15,10,12
"71",53,,,22,15,11,11
"72",54,,,23,14,7,12
"73",55,,,25,231,7,12
"74",56,,,22,15,11,11
"75",57,,,22,15,11,11
"76",59,,,22,15,11,11
"77",61,,,23,14,7,12
"78",62,,,23,15,11,11
"79",64,,,22,15,11,11
"80",67,,,23,,11,11
"81",68,,,23,,11,12
"82",69,,,23,15,9,12
"83",70,,,23,,11,11
"84",71,,,23,15,10,12
"85",73,,,22,,11,11
"86",74,,,23,15,10,12
"87",76,,,24,15,10,12
"88",77,,,24,14,9,12
"89",78,,,24,14,9,12
"90",79,,,23,15,,12
"91",82,,,22,15,11,11
"92",84,,,24,14,10,12
"93",85,,,20,,7,12
"94",86,,,24,14,9,12
"95",87,,,22,15,11,11
"96",88,,,20,15,7,12
"97",94,,,23,15,6,12
"98",96,,,22,,11,11
"99",98,,,23,17,9,12
"100",99,,,23,15,11,11


==> data/gee/grad_evals_leaf.csv <==
"","run_num","wolfe","armijo","GD Triggers","Dynamic Method: Curtis and Robinson","Adaptive Cubic Regularization","Cubic Regularized Newton"
"1",0,627,691,145,333,15,13
"2",1,612,662,314,442,16,13
"3",2,589,679,203,448,16,13
"4",3,647,667,186,430,16,13
"5",4,661,684,167,316,17,14
"6",5,638,660,157,392,16,13
"7",6,623,674,236,423,17,14
"8",7,614,673,174,437,17,14
"9",8,644,650,185,392,16,13
"10",9,668,683,170,399,17,14
"11",10,673,656,157,470,17,14
"12",11,656,684,214,522,17,14
"13",12,650,673,238,466,16,13
"14",13,651,666,187,408,17,14
"15",14,666,670,171,371,16,13
"16",15,605,653,242,416,17,14
"17",16,615,679,175,353,16,13
"18",17,627,655,171,385,16,13
"19",18,660,669,157,309,16,13
"20",19,619,669,151,325,16,13
"21",20,626,674,206,417,17,14
"22",21,654,653,169,392,16,13
"23",22,650,680,162,399,16,13
"24",23,659,699,168,330,16,13
"25",24,656,666,194,488,16,14
"26",25,690,686,171,418,17,14
"27",26,663,679,173,339,16,13
"28",27,651,672,191,323,16,13
"29",28,649,679,194,352,16,13
"30",29,642,680,165,417,16,13
"31",30,620,684,238,557,16,13
"32",31,673,689,210,489,17,14
"33",32,671,676,147,462,16,13
"34",33,644,651,183,462,17,14
"35",34,680,647,179,477,17,14
"36",35,650,665,187,394,17,13
"37",36,647,682,162,388,16,13
"38",37,676,666,148,380,16,13
"39",38,617,663,164,338,16,13
"40",39,636,654,208,365,16,13
"41",40,648,653,233,578,16,13
"42",41,674,673,164,478,16,13
"43",42,614,663,164,402,16,13
"44",43,608,666,154,472,16,13
"45",44,626,705,207,382,16,13
"46",45,629,673,178,586,17,14
"47",46,650,661,221,312,16,13
"48",47,640,666,190,374,16,13
"49",48,622,668,186,432,16,13
"50",49,685,681,196,361,16,13
"51",50,643,701,212,379,17,14
"52",51,626,689,163,366,16,13
"53",52,653,677,166,421,16,13
"54",53,668,701,171,335,16,13
"55",54,621,655,183,431,17,14
"56",55,619,692,167,490,16,13
"57",56,646,662,164,461,17,14
"58",57,672,668,160,508,16,13
"59",58,669,684,244,445,17,14
"60",59,614,689,189,419,16,14
"61",60,624,653,157,468,16,13
"62",61,646,671,201,363,17,14
"63",62,627,708,166,429,17,14
"64",63,656,688,184,429,17,14
"65",64,672,658,323,448,16,13
"66",65,654,672,180,422,16,13
"67",66,601,674,234,419,16,13
"68",67,677,672,181,436,16,13
"69",68,646,660,197,391,17,14
"70",69,621,657,192,344,16,13
"71",70,648,655,179,305,16,13
"72",71,629,651,232,408,16,13
"73",72,606,662,161,366,16,13
"74",73,605,681,183,341,17,14
"75",74,623,693,158,503,16,13
"76",75,624,678,159,427,17,14
"77",76,668,695,187,447,16,13
"78",77,617,640,170,487,16,13
"79",78,641,688,162,406,16,13
"80",79,674,676,203,369,16,13
"81",80,643,654,168,473,16,13
"82",81,629,671,184,246,16,13
"83",82,643,655,151,493,16,13
"84",83,668,685,185,369,16,13
"85",84,651,684,204,368,16,13
"86",85,649,696,172,383,17,14
"87",86,641,660,193,350,16,13
"88",87,651,699,166,368,16,13
"89",88,661,663,196,391,16,13
"90",89,649,642,177,382,16,13
"91",90,600,672,143,523,16,13
"92",91,659,688,178,363,16,13
"93",92,652,684,189,312,16,13
"94",93,616,685,180,385,17,14
"95",94,655,674,175,473,16,13
"96",95,630,677,180,372,16,13
"97",96,674,676,211,299,16,13
"98",97,637,668,200,399,16,13
"99",98,650,652,166,401,15,13
"100",99,628,656,175,386,16,13


==> data/gee/leaf_cpu_data.csv <==
run_num,wolfe,armijo,GD Triggers,Dynamic Method: Curtis and Robinson,Adaptive Cubic Regularization,Cubic Regularized Newton,powells dogleg
0,0.74729323387146,0.8421528339385986,0.0792539119720459,3.859804153442383,0.7161722183227539,0.623805046081543,0.01312518119812011
1,0.7267420291900635,0.750831127166748,0.1348671913146973,5.26668906211853,0.7397081851959229,0.6627049446105957,0.01621580123901367
2,0.693580150604248,0.7648472785949707,0.10680317878723145,6.056070804595947,0.7164981365203857,0.6021456718444824,0.00735092163085937
3,0.74224090576171875,0.7709648609161377,0.08827900886535645,5.300797939300537,0.7408380508422852,0.6145188808441162,0.01228213310241699
4,0.756721019744873,0.7711191177368164,0.09353804588317872,4.031064987182617,0.8408980369567871,0.699955940246582,0.00809693336486816
5,0.7514948844909668,0.7636091709136963,0.07671904563903809,5.7122650146484375,0.7362349033355713,0.6190361976623535,0.01086902618408203
6,0.7257208824157715,0.7628519535064697,0.11447477340698242,5.07718563079834,0.7762429714202881,0.6619699001312256,0.02235102653503418
7,0.7258641719818115,0.761336088180542,0.1015176773071289,5.258328199386597,0.7648971080780029,0.6749539375305176,
8,0.7445778846740723,0.736701250076294,0.08880615234375,4.339766025543213,0.7155179977416992,0.6140711307525635,0.0118110179901123
9,0.7627091407775879,0.788581132888794,0.09114384651184082,5.114877939224243,0.7952768802642822,0.681492805480957,
10,0.7784759998321533,0.746272087097168,0.08897686004638672,5.616799831390381,0.7818388938903809,0.6690621376037598,0.01671695709228515
11,0.8052651882171631,0.7978429794311523,0.1123666763305664,5.530713796615601,0.77892303466796875,0.6634869575500488,
12,0.754058837890625,0.7649259567260742,0.09916925430297852,5.458794116973877,0.7907981872558594,0.6472790241241455,0.01711511611938476
13,0.7619528770446777,0.7619969844818115,0.10182595252990724,5.049571990966797,0.7980527877807617,0.6496908664703369,
14,0.7714691162109375,0.7578160762786865,0.0931708812713623,5.533031940460205,0.7381582260131836,0.6172001361846924,
15,0.7198882102966309,0.741469144821167,0.09870386123657228,4.712916851043701,0.766916036605835,0.6798930168151855,0.0207669734954834
16,0.7364068031311035,0.7732090950012207,0.10067200660705566,4.4308531284332275,0.7256450653076172,0.6254839897155762,
17,0.7264010906219482,0.7452430725097656,0.08608102798461914,4.714389801025391,0.7206640243530273,0.6110379695892334,0.00815415382385253
18,0.7707409858703613,0.7569890022277832,0.09122514724731444,3.924160957336426,0.7238659858703613,0.5692169666290283,0.01643991470336914
19,0.7188539505004883,0.755875825881958,0.08279895782470703,3.9309468269348145,0.7121930122375488,0.605626106262207,0.01072430610656738
20,0.7300989627838135,0.7622060775756836,0.0910508632659912,5.322077035903931,0.7599480152130127,0.6406681537628174,0.00996994972229003
21,0.7586379051208496,0.7401227951049805,0.09161710739135742,4.477449893951416,0.7342438697814941,0.612860918045044,
22,0.773834228515625,0.764070987701416,0.09878110885620116,5.175955057144165,0.7150752544403076,0.6126241683959961,0.01005792617797851
23,0.7504980564117432,0.7826037406921387,0.09790372848510742,3.9924521446228023,0.7273337841033936,0.6136581897735596,0.01146531105041503
24,0.7796881198883057,0.7576911449432373,0.1118910312652588,5.507644176483154,0.7479438781738281,0.7006368637084961,
25,0.796044111251831,0.7937150001525879,0.08450913429260254,5.43756103515625,0.7730698585510254,0.6612491607666016,
26,0.7741467952728271,0.7783379554748535,0.09435796737670898,4.59201192855835,0.7744510173797607,0.6009161472320557,0.0097198486328125
27,0.7455618381500244,0.7655580043792725,0.10199666023254396,4.0231218338012695,0.7084701061248779,0.6657588481903076,0.01304078102111816
28,0.7626378536224365,0.7718789577484131,0.08538269996643066,4.818169116973877,0.7105410099029541,0.576786994934082,0.01116323471069336
29,0.7553598880767822,0.7727799415588379,0.08627104759216309,5.044841051101685,0.7013759613037109,0.5970299243927002,
30,0.7348759174346924,0.776148796081543,0.10182499885559082,6.451520919799805,0.7028670310974121,0.6368887424468994,0.01036500930786132
31,0.787869930267334,0.7771780490875244,0.10883498191833496,5.788853883743286,0.7593860626220703,0.6395890712738037,
32,0.7792479991912842,0.7634530067443848,0.07820677757263184,5.468708753585815,0.7553501129150391,0.5934689044952393,0.01143789291381836
33,0.7471308708190918,0.7349028587341309,0.09907388687133788,4.966862201690674,0.7833120822906494,0.6699850559234619,
34,0.7938170433044434,0.7537097930908203,0.08917975425720215,5.5659990310668945,0.755258321762085,0.6481571197509766,0.01326417922973632
35,0.8770809173583984,0.86093902587890625,0.092433929443359375,6.556514024734497,0.7986690998077393,0.6090788841247559,0.01595306396484375
36,0.7615602016448975,0.7770230770111084,0.08306407928466797,4.97760796546936,0.7553558349609375,0.6285281181335449,
37,0.7711989879608154,0.75948166847229,0.08934807777404785,4.417556047439575,0.719473123550415,0.5885980129241943,0.01265931129455566
38,0.7113537788391113,0.753972053527832,0.08872008323669434,5.01758885383606,0.7829251289367676,0.6265759468078613,0.01033687591552734
39,0.724250078201294,0.7301759719848633,0.10354280471801758,4.289858102798462,0.723750114440918,0.6019530296325684,0.01098084449768066
40,0.751089334487915,0.7630031108856201,0.10679197311401369,6.361221075057983,0.7095773220062256,0.5893168449401855,0.01127600669860839
41,0.7724018096923828,0.7647478580474854,0.08008003234863281,5.811824798583984,0.7504980564117432,0.6343739032745361,
42,0.7147078514099121,0.7523458003997803,0.09163999557495116,5.118541955947876,0.7273199558258057,0.6178629398345947,
43,0.7089080810546875,0.7457599639892578,0.0946640968322754,4.697944164276123,0.7377810478210449,0.6014101505279541,0.01480603218078613
44,0.7737271785736084,0.8184142112731934,0.10808610916137695,5.703252077102661,0.7593450546264648,0.6355481147766113,0.01206517219543457
45,0.7339651584625244,0.7543628215789795,0.090930938720703125,5.932590961456299,0.7647478580474854,0.687981128692627,
46,0.7477879524230957,0.8731019496917725,0.10445189476013184,4.245763778686523,0.7321557998657227,0.6267530918121338,0.01613402366638183
47,0.7428762912750244,0.7617988586425781,0.09821414947509766,4.381000995635986,0.7176079750061035,0.5990772247314453,0.0122690200805664
48,0.7210209369659424,0.7603309154510498,0.09967994689941406,5.480191946029663,0.7384970188140869,0.6313281059265137,0.01321601867675781
49,0.7880229949951172,0.7697498798370361,0.09165096282958984,4.39978289604187,0.7568330764770508,0.6106271743774414,0.01103615760803222
50,0.8692159652709961,1.0604851245880127,0.08950400352478027,4.196127891540527,0.7990231513977051,0.7215027809143066,0.01516103744506836
51,0.8887028694152832,0.8694288730621338,0.1041710376739502,4.8441321849823,0.7605178356170654,0.6431841850280762,0.01612782478332519
52,0.827765941619873,0.8840668201446533,0.12009692192077635,7.2595789432525635,0.7382357120513916,0.61808013916015625,0.00873184204101562
53,0.9070782661437988,0.935920000076294,0.0982980728149414,4.100557804107666,0.7513539791107178,0.61521315574646,0.01366090774536132
54,0.8622291088104248,0.7761201858520508,0.08892416954040527,5.371035814285278,0.7539408206939697,0.658682107925415,0.0156717300415039
55,0.7800440788269043,0.9259259700775146,0.08932805061340332,5.831462144851685,0.7292919158935547,0.6192741394042969,0.01222610473632812
56,0.8427472114562988,0.782200813293457,0.09897661209106444,5.289686918258667,0.7966818809509277,0.6576120853424072,0.02144098281860351
57,0.9109089374542236,0.8199830055236816,0.09882211685180664,5.789647102355957,0.7325067520141602,0.5947010517120361,0.01646018028259277
58,0.8179469108581543,0.7701599597930908,0.10111021995544434,5.2725670337677,0.7795999050140381,0.6627600193023682,
59,0.711824893951416,0.77336883544921875,0.0840919017791748,5.1082799434661865,0.7981288433074951,0.6906731128692627,0.01260900497436523
60,0.7333457469940186,0.7330780029296875,0.08939385414123535,5.503880977630615,0.743739128112793,0.6101319789886475,0.01003313064575195
61,0.7487139701843262,0.7561688423156738,0.10473227500915527,4.678597927093506,0.767723560333252,0.6668660640716553,0.01095294952392578
62,0.7205607891082764,0.795259952545166,0.0839240550994873,5.048886060714722,0.7738168239593506,0.660609245300293,0.01240229606628418
63,0.8365020751953125,0.8937897682189941,0.09693002700805664,5.6942572593688965,0.81728196144104,0.6364390850067139,
64,0.7613258361816406,0.744020938873291,0.1013193130493164,6.621913194656372,0.7272899150848389,0.6145508289337158,0.01242494583129882
65,0.939373254776001,0.8427860736846924,0.09669804573059082,5.2210869789123535,0.7171449661254883,0.6103041172027588,0.00817489624023437
66,0.8078939914703369,0.8526871204376221,0.10628700256347656,4.958547830581665,0.7450511455535889,0.6326608657836914,0.0118560791015625
67,0.77602219581604,0.8136560916900635,0.10606527328491212,5.161777973175049,0.8715510368347168,0.7202720642089844,0.01316714286804199
68,0.9445459842681884,0.7539889812469482,0.0944828987121582,5.247922897338867,0.8144567012786865,0.7097539901733398,0.01354908943176269
69,0.8405659198760986,0.7992191314697266,0.09330320358276369,4.019392967224121,0.7201743125915527,0.5945370197296143,0.01105499267578125
70,0.8269920349121094,0.816457986831665,0.1100599765777588,4.02392315864563,0.7705187797546387,0.6298680305480957,0.01386594772338867
71,0.7669880390167236,0.8943140506744385,0.09828591346740724,4.7206151485443115,0.7324512004852295,0.656303882598877,
72,0.7953557968139648,0.7504041194915771,0.0939462184906006,4.693833827972412,0.7599318027496338,0.6276679039001465,0.00883984565734863
73,0.8842651844024658,0.7794108390808105,0.1016998291015625,4.242496728897095,0.7809920310974121,0.6711399555206299,
74,0.8056230545043945,0.7800807952880859,0.09066200256347656,5.8536927700042725,0.7408020496368408,0.6249837875366211,0.00993204116821289
75,0.731766939163208,0.7736020088195801,0.08615708351135254,5.037795066833496,0.7692978382110596,0.6796679496765137,
76,0.8162250518798828,1.024372100830078,0.09820270538330078,6.0662641525268555,0.7286038398742676,0.585350751876831,0.0169980525970459
77,0.8173658847808838,0.839332103729248,0.10052013397216795,5.734687089920044,0.7204289436340332,0.6408488750457764,
78,0.8852620124816895,0.9437651634216307,0.09702610969543456,4.96405816078186,0.733464241027832,0.619797945022583,0.01844716072082519
79,0.9267339706420898,0.837083101272583,0.08609890937805176,4.709574937820435,0.760106086730957,0.6351990699768066,0.00747609138488769
80,0.7959630489349365,0.7373030185699463,0.09102487564086914,5.65713095664978,0.7158899307250977,0.6976902484893799,0.0110177993774414
81,0.7175240516662598,0.7611141204833984,0.08432626724243164,3.0102689266204834,0.757958173751831,0.5901367664337158,0.01004600524902343
82,0.7426066398620605,0.7433919906616211,0.08385682106018066,5.81244683265686,0.7683267593383789,0.6028702259063721,
83,0.7638027667999268,0.776674747467041,0.0840451717376709,4.9323999881744385,0.735896110534668,0.6091780662536621,0.0251467227935791
84,0.7656199932098389,0.7819170951843262,0.09009099006652832,4.428174018859863,0.726464033126831,0.6296851634979248,0.01131796836853027
85,0.7478110790252686,0.7797260284423828,0.09042477607727052,5.269846200942993,0.7723352909088135,0.6638329029083252,
86,0.7453429698944092,0.7416439056396484,0.08649778366088867,4.661854982376099,0.7339930534362793,0.62630295753479,0.0113680362701416
87,0.7352099418640137,0.7883560657501221,0.09110403060913086,4.183679819107056,0.7497000694274902,0.5984909534454346,0.01191973686218261
88,0.7684719562530518,0.7809140682220459,0.08893394470214844,5.197948932647705,0.7495999336242676,0.6172940731048584,0.01343703269958496
89,0.8022339344024658,0.8053991794586182,0.08274698257446289,4.8129661083221444,0.7390201091766357,0.5893809795379639,0.0115060806274414
90,0.8100059032440186,0.8243768215179443,0.09656500816345216,6.233942031860352,0.7893319129943848,0.65227508544921875,0.01007533073425293
91,0.7675259113311768,0.7669639587402344,0.09297418594360352,4.619247913360596,0.7506577968597412,0.617424726486206,0.01027488708496093
92,0.8216850757598877,0.850383996963501,0.09433388710021973,3.874234199523926,0.7256860733032227,0.6471741199493408,0.01952195167541504
93,0.719444990158081,0.7797291278839111,0.08584380149841309,5.253675937652588,0.7798221111297607,0.652040958404541,0.01945900917053222
94,0.7640769481658936,0.7557997703552246,0.08573794364929199,5.804670095443726,0.7620270252227783,0.6323461532592773,
95,0.9097800254821776,0.9372227191925048,0.09730982780456544,8.216345071792603,0.7325689792633057,0.5986292362213135,0.0145421028137207
96,0.8798708915710449,0.8730959892272949,0.09803080558776855,5.41843318939209,0.7464339733123779,0.6355741024017334,0.01638507843017578
97,0.7320940494537354,0.7429468631744385,0.1004338264465332,5.141502141952515,0.7022981643676758,0.6565392017364502,0.01356196403503418
98,0.7476301193237305,0.7337479591369629,0.07804417610168457,5.3547141551971444,0.6953930854797363,0.6316730976104736,
99,0.7221848964691162,0.7417290210723877,0.08824396133422852,5.925198078155518,0.7451226711273193,0.6510739326477051,0.01227211952209472


==> data/gee/total_evals_fieller.csv <==
"","run_num","armijo","wolfe","GD Triggers","Dynamic Method: Curtis and Robinson","Adaptive Cubic Regularization","Cubic Regularized Newton"
"1",2,92,,44,75,22,22
"2",4,,107,46,75,22,39
"3",6,103,98,46,79,26,42
"4",7,119,119,46,90,30,42
"5",8,101,,48,79,28,42
"6",9,,98,48,78,30,42
"7",14,92,77,47,79,28,42
"8",15,,97,44,75,22,22
"9",16,100,110,46,75,22,36
"10",21,107,91,46,75,22,36
"11",22,,98,44,75,22,22
"12",23,76,,44,75,22,22
"13",27,98,98,44,75,22,22
"14",30,106,,47,,28,42
"15",33,97,116,46,75,22,36
"16",35,95,96,42,,22,22
"17",36,,93,46,81,22,36
"18",47,102,,47,79,28,42
"19",58,109,104,44,,22,22
"20",60,108,,46,59,39,42
"21",63,105,98,44,,22,22
"22",65,,99,46,,,39
"23",66,92,121,44,,22,22
"24",72,94,,44,,22,22
"25",75,104,,44,75,22,22
"26",80,,104,49,79,28,42
"27",81,111,,44,,22,22
"28",83,97,,49,59,39,42
"29",89,,107,44,75,22,22
"30",90,115,110,46,81,22,36
"31",91,101,92,44,75,22,22
"32",92,88,109,44,,22,22
"33",93,105,99,44,,22,22
"34",95,124,,46,75,20,39
"35",97,119,,45,92,29,41
"36",0,,,44,75,22,22
"37",1,,,46,92,32,41
"38",3,,,44,81,22,22
"39",5,,,46,87,32,42
"40",10,,,45,86,29,42
"41",11,,,44,75,22,22
"42",12,,,46,75,,36
"43",13,,,46,62,39,42
"44",17,,,45,90,34,42
"45",18,,,45,89,27,42
"46",19,,,44,,22,22
"47",20,,,47,87,34,42
"48",24,,,45,89,27,42
"49",25,,,46,75,18,41
"50",26,,,46,,22,30
"51",28,,,47,87,32,42
"52",29,,,49,79,39,42
"53",31,,,46,75,18,40
"54",32,,,46,,22,34
"55",34,,,36,92,30,46
"56",37,,,46,92,27,41
"57",38,,,46,,20,43
"58",39,,,44,75,22,22
"59",40,,,46,,22,22
"60",41,,,45,86,25,42
"61",42,,,47,79,28,42
"62",43,,,46,92,29,41
"63",44,,,46,75,22,22
"64",45,,,45,87,,42
"65",46,,,44,75,22,22
"66",48,,,45,86,27,42
"67",49,,,44,1909,22,22
"68",50,,,47,90,34,42
"69",51,,,46,75,22,34
"70",52,,,46,75,20,39
"71",53,,,44,75,22,22
"72",54,,,45,86,27,42
"73",55,,,47,584,44,42
"74",56,,,44,75,22,22
"75",57,,,44,75,22,22
"76",59,,,44,75,22,22
"77",61,,,45,86,27,42
"78",62,,,46,75,22,32
"79",64,,,44,75,22,22
"80",67,,,46,,22,22
"81",68,,,46,,35,41
"82",69,,,46,75,18,47
"83",70,,,46,,22,38
"84",71,,,46,75,20,39
"85",73,,,44,,22,22
"86",74,,,46,91,30,41
"87",76,,,47,90,34,42
"88",77,,,46,87,32,42
"89",78,,,46,87,32,42
"90",79,,,46,75,,40
"91",82,,,44,75,22,22
"92",84,,,47,87,34,42
"93",85,,,36,,26,41
"94",86,,,46,87,32,42
"95",87,,,44,75,22,22
"96",88,,,36,92,26,41
"97",94,,,46,75,12,40
"98",96,,,44,,22,22
"99",98,,,46,81,18,40
"100",99,,,46,75,22,35


==> data/gee/total_evals_leaf.csv <==
"","run_num","wolfe","armijo","GD Triggers","Dynamic Method: Curtis and Robinson","Adaptive Cubic Regularization","Cubic Regularized Newton"
"1",0,1324,1432,205,935,30,26
"2",1,1294,1376,401,1156,32,26
"3",2,1249,1409,292,1215,32,26
"4",3,1358,1385,258,1118,32,26
"5",4,1388,1420,245,891,34,28
"6",5,1342,1371,220,1041,32,26
"7",6,1312,1400,332,1114,34,28
"8",7,1297,1398,261,1142,34,28
"9",8,1353,1351,260,1018,32,26
"10",9,1396,1417,242,1071,34,28
"11",10,1411,1364,233,1235,34,28
"12",11,1378,1420,309,1333,34,28
"13",12,1364,1398,315,1218,32,26
"14",13,1372,1384,273,1078,34,28
"15",14,1394,1392,249,1020,32,26
"16",15,1280,1357,321,1103,34,28
"17",16,1298,1409,244,988,32,26
"18",17,1320,1360,239,1064,32,26
"19",18,1384,1388,226,884,32,26
"20",19,1304,1388,219,916,32,26
"21",20,1320,1400,279,1108,34,28
"22",21,1373,1358,243,999,32,26
"23",22,1360,1411,244,1059,32,26
"24",23,1376,1448,252,879,32,26
"25",24,1376,1384,286,1272,32,29
"26",25,1440,1425,239,1100,34,28
"27",26,1387,1409,252,938,32,26
"28",27,1359,1394,277,905,32,27
"29",28,1365,1409,263,987,32,26
"30",29,1348,1411,237,1114,32,26
"31",30,1303,1418,317,1448,32,27
"32",31,1411,1430,301,1284,34,28
"33",32,1405,1403,214,1222,32,26
"34",33,1355,1354,264,1160,34,28
"35",34,1425,1345,251,1235,34,28
"36",35,1367,1380,265,1127,34,26
"37",36,1358,1416,229,1059,32,26
"38",37,1410,1383,224,1027,32,26
"39",38,1297,1376,239,964,32,26
"40",39,1334,1358,295,1025,32,26
"41",40,1358,1358,321,1453,32,26
"42",41,1413,1398,230,1250,32,26
"43",42,1297,1377,242,1054,32,26
"44",43,1285,1382,235,1169,32,26
"45",44,1319,1459,294,1080,32,26
"46",45,1325,1398,251,1450,34,28
"47",46,1363,1372,294,864,32,26
"48",47,1342,1383,261,998,32,26
"49",48,1312,1387,270,1116,32,26
"50",49,1431,1413,270,986,32,26
"51",50,1353,1454,285,1017,34,28
"52",51,1315,1429,237,1023,32,26
"53",52,1370,1404,245,1149,32,26
"54",53,1399,1453,247,915,32,26
"55",54,1305,1362,248,1117,34,28
"56",55,1305,1435,238,1282,32,26
"57",56,1359,1377,244,1208,34,28
"58",57,1402,1385,237,1325,32,26
"59",58,1403,1421,324,1163,34,28
"60",59,1295,1430,257,1108,32,28
"61",60,1318,1357,233,1224,32,26
"62",61,1360,1394,289,1009,34,28
"63",62,1321,1467,235,1113,34,28
"64",63,1375,1429,266,1158,34,28
"65",64,1401,1366,401,1193,32,26
"66",65,1372,1395,257,1129,32,26
"67",66,1268,1400,319,1095,32,26
"68",67,1414,1395,273,1238,32,27
"69",68,1356,1372,273,1035,34,28
"70",69,1305,1365,263,927,32,26
"71",70,1358,1360,260,849,32,26
"72",71,1326,1354,310,1066,32,26
"73",72,1277,1375,238,1021,32,26
"74",73,1280,1414,270,919,34,28
"75",74,1313,1438,233,1267,32,26
"76",75,1320,1408,230,1114,34,28
"77",76,1392,1439,264,1198,32,26
"78",77,1302,1332,236,1250,32,26
"79",78,1348,1428,236,1065,32,26
"80",79,1410,1403,271,986,32,26
"81",80,1351,1360,243,1182,32,27
"82",81,1321,1391,252,702,32,26
"83",82,1353,1362,223,1281,32,26
"84",83,1397,1419,254,1044,32,26
"85",84,1367,1420,279,960,32,26
"86",85,1363,1444,244,1011,34,28
"87",86,1350,1371,264,985,32,26
"88",87,1361,1448,242,988,32,26
"89",88,1382,1376,268,1072,32,26
"90",89,1365,1335,246,1044,32,26
"91",90,1270,1396,218,1359,32,26
"92",91,1383,1426,256,1017,32,26
"93",92,1366,1417,267,892,32,26
"94",93,1304,1422,251,1042,34,28
"95",94,1372,1400,246,1233,32,26
"96",95,1328,1403,262,1068,32,26
"97",96,1404,1402,292,827,32,26
"98",97,1340,1384,284,1097,32,26
"99",98,1361,1354,232,1101,30,26
"100",99,1321,1363,249,1058,32,26

